Witnessing quantum chaos using observational entropy

We study observation entropy (OE) for the Quantum kicked top (QKT) model, whose classical counterpart possesses different phases: regular, mixed, or chaotic, depending on the strength of the kicking parameter. We show that OE grows logarithmically with coarse-graining length beyond a critical value in the regular phase, while OE growth is much faster in the chaotic regime. In the dynamics, we demonstrate that the short-time growth rate of OE acts as a measure of the chaoticity in the system, and we compare our results with out-of-time-ordered correlators (OTOC). Moreover, we show that in the deep quantum regime, the results obtained from OE are much more robust compared to OTOC results. Finally, we also investigate the long-time behaviour of OE to distinguish between saddle-point scrambling and true chaos, where the former shows large persistent fluctuations compared to the latter.

==> dump.txt <==

\newpage  

\begin{outline}
\1 OE with coarse-graining : 
    \2 for all three phases of the system : The change in the observational entropy 
    \2 Advantageous compared to shannon entropy 

\1 OE growth wrt time 
    \2 Chaotic systems 
    \2 Regular systems 
    \2 Mixed systems 
    \2 Some observations : Suitable caorse-graining we see coarse-graining length 2 helps 
    \2  w.r.t Shannon entropy (i.,e) finest coarse-graining, behaviour seems similar (but note that it may not give the Lyaponov exponent)  

\1 Calculation of Lyaponov exponent 
    \2 Slope figures - Slope is giving Lyaponov exponent 
    \2 Behaviour for all three phases : Chaotic, Regular and Mixed 
    \2 For small $j$ values and its comparision with the existing studies. 
    \2 Compare the results with OTOC 
\1 Long time behaviour 
    \2 The bahaviour of OTOC and the fluctuations of the OE shown similar  behaviour : Studied for all the phases 
    \2 Can the flactuations have some meaningful understanding. (TODO) 
    \2 Difference between saddle induced scrambling Vs true Chaos 
\1 TODO : Some analytic results : 

\end{outline}


